TESS Asteroseismic Masses and Radii of Red Giants with (and without) Planets

We present a study of asteroseismically derived surface gravities, masses, and radii of a sample of red giant stars both with and without confirmed planetary companions using TESS photometric light curves. These red giants were drawn from radial velocity surveys, and their reported properties in the literature rely on more traditional methods using spectroscopy and isochrone fitting. Our asteroseismically derived surface gravities achieved a precision of $\sim$0.01 dex; however, they were on average $\sim$0.1~dex smaller than the literature. The systematic larger gravities of the literature could plausibly present as a systematic overestimation of stellar masses, which would in turn lead to overestimated planetary masses of the companions. We find that the fractional discrepancies between our asteroseismically-determined parameters and those previously found are typically larger for stellar radii ($\sim$10% discrepancy) than for stellar masses ($<5$% discrepancy). However, no evidence of a systematic difference between methods was found for either fundamental parameter. Two stars, HD~100065 and HD~18742, showed significant disagreement with the literature in both mass and radii. We explore the impacts on updated stellar properties on inferred planetary properties and caution that red giant radii may be more poorly constrained than uncertainties suggest.

==> datafile1.txt <==
Title: TESS Asteroseismic Masses and Radii of Red Giants with (and without) Planets
Authors: Pope M., Carlberg J.K., Valenti J., Branton D. 
Table: Red Giant Planet Host Sample
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---   Name      Stellar name
  11- 36 A26    ---   Sectors   List of TESS Sectors
  38- 41 I4     s     texp      Exposure time
  43- 47 A5     ---   Pipeline  List of pipeline(s) that produced lightcurves (1)
--------------------------------------------------------------------------------
Note (1): Pipelines are 1- SPOC, 2- TESS-SPOC, 3-QLP, 4-TASOC, 5-CDIPS
--------------------------------------------------------------------------------
18 Del    55                          120 1
24 Sex    8,35,45,46                  120 1
24 Sex    8                          1800 2,3
24 Sex    35                          600 2,3
7 CMa     6,33                        120 1 
7 CMa     6                          1800 2,3 
7 CMa     33                          600 2,3
alf Ari   17,42,43                    120 1 
BD+20 274 17                          120 1
BD+20 274 17                         1800 2,3,5
BD+20 274 42,43                        20 1
HD 100655 10,11,37                   1800 3
HD 102272 45,46                       120 1 
HD 102329 22,45,46,49                 120 1
HD 102329 22                         1800 2,3,5 
HD 116029 22                          120 1
HD 116029 22                         1800 2,3
HD 11977  1,2,28,29                   120 1
HD 11977  1,2                        1800 2,3,4 
HD 11977  28,29                       600 2,3 
HD 1690   3                           120 1,4 
HD 1690   3                          1800 2,3,4 
HD 1690   47                          120 1
HD 1690   47                           20 1
HD 18742  4,31                        120 1
HD 18742  4                          1800 2,3
HD 18742  31                          600 2,3
HD 212771 2                           120 1,4
HD 212771 2                          1800 2,3,4 
HD 212771 28,41                       120 1
HD 212771 28                          600 2,3
HD 28678  5,32                        120 1 
HD 28678  5                          1800 2,3 
HD 28678  32                          600 2,3
HD 30856  5,32                        120 1 
HD 30856  5                          1800 2,3 
HD 30856  32                          600 2,3
HD 33142  13,27                       120 1 
HD 33142  13                         1800 2,3 
HD 33142  27                          600 2,3
HD 4313   42                          120 1
HD 5319   42                          120 1
HD 96063  9,36                        120 1
HD 96063  9                          1800 3
HD 98219  9,36                        120 1 
HD 98219  9                          1800 2,3 
HD 98219  36                          600 2,3
eps Tau   42,43                       120 1
eps Ret   2,3,4,5                     120 1,4
eps Ret   2,3,4,5                    1800 2,3,4
eps Ret   12,28,29,30,31,32,35,38,39  120 1
eps Ret   12                         1800 2,3
eps Ret   28,29,30,31,32,35,38,39     600 2,3


==> datafile2.txt <==
Title: TESS Asteroseismic Masses and Radii of Red Giants with (and without) Planets
Authors: Pope M., Carlberg J.K., Valenti J., Branton D. 
Table: Red Giant Control Sample
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1- 15 A15    ---   Name      Stellar name
  17- 39 A23    ---   Sectors   List of TESS Sector(s)
  41- 44 I4     s     texp      Exposure time
  46- 50 A5     ---   Pipeline  List of pipeline(s) that produced lightcurves (1)
--------------------------------------------------------------------------------
Note (1): Pipelines are 1- SPOC, 2- TESS-SPOC, 3-QLP, 4-TASOC
--------------------------------------------------------------------------------
HD 105096       22,49                    120 1     
HD 105096       22                      1800 2,3   
HD 108991       22,49                    120 1     
HD 108991       22                      1800 2,3   
HD 115202       10                       120 1     
HD 115202       10                      1800 2,3   
HD 121056       11,38                    120 1     
HD 121056       11                      1800 2,3   
HD 121056       38                       600 2,3   
HD 121156       11,37                    120 1     
HD 121156       11                      1800 2,3   
HD 121156       37                       600 2,3   
HD 17311        4                       1800 3,4   
HD 17311        31                       600 3     
HD 19810        4                       1800 3,4   
HD 19810        31                       600 3     
HD 205478       13,27                    120 1     
HD 205478       13                      1800 2,3   
HD 205478       27                       600 2,3   
HD 20924        4                       1800 3     
HD 20924        31                       600 3     
HD 213066       42                       120 1     
HD 21340        4                        120 1     
HD 21340        4                       1800 2,3   
HD 21340        31                       600 3     
HD 219553       2                       1800 3,4   
HD 219553       29                       600 3     
HD 233860       2                       1800 3,4   
HD 233860       29                       600 3     
HD 24148        4                       1800 3     
HD 24148        31                       600 3     
HD 25069        5                        120 1     
HD 25069        5                       1800 2,3   
HD 30128        32                       600 3     
HD 45433        6,33                     120 1     
HD 45433        6                       1800 2,3   
HD 45433        33                       600 2,3   
HD 58540        3,6                      120 1,4   
HD 58540        3,6                     1800 2,3,4 
HD 58540        7,8,9,13,30,33,34,35,36  120 1     
HD 58540        7,8,9,13                1800 2,3   
HD 58540        30,33,34,35,36           600 2,3   
HD 6037         3                        120 1,4   
HD 6037         3                       1800 2,3,4 
HD 6037         30                       120 1     
HD 6037         30                       600 2,3   
HD 64152        7,34                     120 1     
HD 64152        7                       1800 2,3   
HD 64152        34                       600 2,3   
HD 72292        45,46                    120 1     
HD 94386        9,36                     120 1     
HD 94386        9                       1800 2,3   
HD 94386        36                       600 2,3   
HD 98579        9,36                     120 1     
HD 98579        9                       1800 2,3   
HD 98579        36                       600 2,3   
HIP 117756      2                        120 1,4   
HIP 117756      2                       1800 2,3,4 
HIP 117756      29,42                    120 1     
HIP 117756      29                       600 2,3   
HIP 39079       7,34                     120 1     
HIP 39079       7                       1800 2,3   
HIP 39079       34                       600 2,3   
Tyc0683-01190-1 5                       1800 3     
Tyc0683-01190-1 32                        20 1     
Tyc0683-01190-1 32                       120 1     
Tyc0683-01190-1 32                       600 2,3   


==> datafile3.txt <==
Title: TESS Asteroseismic Masses and Radii of Red Giants with (and without) Planets
Authors: Pope M., Carlberg J.K., Valenti J., Branton D. 
Table: Planet Host Sample Final Results
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---         Name      Stellar name
  11- 14 F4.2   Msun        Mstar     ?="" Stellar mass, solar units
  16- 19 F4.2   Msun      e_Mstar     ?="" Stellar mass uncertainty
  21- 24 F4.2   Rsun        Rstar     ?="" Stellar radius, solar units
  26- 29 F4.2   Rsun      e_Rstar     ?="" Stellar radius uncertainty
  31- 35 F5.3   [cm.s-2]    logg      ?="" Log stellar surface gravity, cgs units
  37- 41 F5.3   [cm.s-2]  e_logg      ?="" Log stellar surface gravity, uncertainty
  43- 49 A7     ---         method    Method for combining multiple asteroseismic measurements (1)
  51- 56 F6.2   uHz         numax     ?="" Frequency at maximum power
  58- 62 F5.2   uHz         deltanu   ?="" Frequency separation
  64- 67 I4     K           Teff-spec Surface temperature derived from spectroscopy
  69- 72 F4.2   [cm.s-2]    logg-spec Log surface gravity derived from spectroscopy
  74- 77 F4.2   [cm.s-2]  e_logg-spec Log surface gravity derived from spectroscopy, uncertainty
  79- 82 F4.2   [cm.s-2]    logg-lit  ?="" Log surface gravity from exo.MAST
  84- 87 F4.2   [cm.s-2]  e_logg-lit  ?="" Log surface gravity from exo.MAST, uncertainty
  89- 92 F4.2   Msun        Mstar-lit ?="" Stellar mass from exo.MAST
  94- 97 F4.2   Msun      e_Mstar-lit ?="" Stellar mass from exo.MAST, uncertainty
  99-103 F5.2   Rsun        Rstar-lit ?="" Stellar radius from exo.MAST
 105-108 F4.2   Rsun      e_Rstar-lit ?="" Stellar radius from exo.MAST, uncertainty
--------------------------------------------------------------------------------
Note (1): denotes whether multiple asteroseismic measurements form
    TESS data sets were averaged together (method='mean') or if the
    echelle diagrams were used to select a best measurement
    (method='echelle')
--------------------------------------------------------------------------------
18 Del    2.32 0.09 8.32 0.14 2.963 0.004 echelle 110.50  8.57 5060 3.09 0.07 2.82 0.06 2.30       8.50     
24 Sex    1.52 0.09 5.21 0.11 3.187 0.008 mean    185.83 14.02 5020 3.40 0.08 3.50 0.10 1.54 0.08  4.90 0.08
7 CMa     1.49 0.07 5.22 0.09 3.175 0.007 mean    185.00 13.80 4790 3.21 0.17 3.19 0.06 1.34 0.11  4.87 0.17
alf Ari                                                        4560 2.46 0.11                              
BD+20 274                     1.607 0.056 mean      5.25       4360 1.75 0.10 1.99 0.05                     
HD 100655 1.50 0.08 8.86 0.21 2.720 0.006 echelle  64.50  6.28 4850 2.78 0.08 2.79 0.11 2.28 0.69 10.06 0.86
HD 102272                     2.399 0.010 mean     31.00       4790 2.54 0.08 2.58 0.00                     
HD 102329                                                      4780 3.01 0.09                              
HD 116029                                                      4880 3.31 0.12                              
HD 11977                      2.678 0.008 mean     57.83       4980 2.76 0.05 2.90 0.20 1.91 0.21 10.09 0.32
HD 1690                                                        4370 1.91 0.13                              
HD 18742  2.23 0.08 7.41 0.11 3.047 0.004 mean    135.00 10.00 4990 3.17 0.06 3.09 0.02 1.36 0.24  5.13 0.23
HD 212771 1.50 0.06 4.66 0.07 3.277 0.006 mean    227.00 16.44 5100 3.52 0.09 3.31 0.01 1.56 0.18  5.27 0.15
HD 28678  1.48 0.07 6.53 0.14 2.980 0.004 mean    115.00  9.87 5050 3.15 0.07 3.06 0.04 1.53 0.51  6.48 0.46
HD 30856  1.16 0.07 4.87 0.11 3.128 0.007 mean    163.00 13.55 4970 3.31 0.08 3.20 0.08 1.17 0.31  4.40 0.17
HD 33142  1.29 0.06 4.08 0.07 3.326 0.006 mean    256.50 18.59 5000 3.50 0.11 3.40 0.07 1.41 0.31  4.45 0.14
HD 4313                                                        5000 3.40 0.10                              
HD 5319   1.33 0.07 4.55 0.10 3.247 0.006 mean    215.17 16.07 4930 3.46 0.12 3.26 0.06 1.27 0.30  4.06 0.42
HD 96063  1.52 0.06 4.40 0.06 3.334 0.005 mean    259.50 18.07 5060 3.29 0.11 3.33 0.06 1.37 0.07  4.75 0.10
HD 98219  1.29 0.05 4.02 0.06 3.342 0.005 echelle 268.00 19.08 4930 3.36 0.09 3.36 0.07 1.41 0.31  4.60 0.15
eps Tau                       2.707 0.006 mean     62.50       4860 2.71 0.09 2.66 0.04 2.57 0.21 12.35 0.44
eps Ret   1.31 0.05 3.76 0.05 3.405 0.005 mean    313.50 21.20 4810 3.45 0.17 3.78 0.06 1.23       3.18 0.08


==> datafile4.txt <==
Title: TESS Asteroseismic Masses and Radii of Red Giants with (and without) Planets
Authors: Pope M., Carlberg J.K., Valenti J., Branton D. 
Table: Control Sample Final Results
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1- 15 A15    ---         Name      Stellar name
  17- 20 F4.2   Msun        Mstar     ?="" Stellar mass, solar units
  22- 25 F4.2   Msun      e_Mstar     ?="" Stellar mass uncertainty
  27- 31 F5.2   Rsun        Rstar     ?="" Stellar radius, solar units
  33- 36 F4.2   Rsun      e_Rstar     ?="" Stellar radius uncertainty
  38- 42 F5.3   [cm.s-2]    logg      ?="" Log stellar surface gravity, cgs units
  44- 48 F5.3   [cm.s-2]  e_logg      ?="" Log stellar surface gravity, uncertainty
  50- 56 A7     ---         method    ?="" Method for combining multiple asteroseismic measurements (1)
  58- 63 F6.2   uHz         numax     ?="" Frequency at maximum power
  65- 69 F5.2   uHz         deltanu   ?="" Frequency separation
  71- 74 I4     K           Teff-spec Surface temperature derived from spectroscopy
  76- 79 F4.2   [cm/s2]     logg-spec Log surface gravity derived from spectroscopy
  81- 84 F4.2   [cm/s2]   e_logg-spec Log surface gravity derived from spectroscopy, uncertainty
--------------------------------------------------------------------------------
Note (1): denotes whether multiple asteroseismic measurements form
    TESS data sets were averaged together (method='mean') or if the
    echelle diagrams were used to select a best measurement
    (method='echelle')
--------------------------------------------------------------------------------
HD 105096                                                             4750 3.11 0.12 
HD 108991       1.56 0.08  8.23 0.17 2.800 0.005 mean     78.00  7.14 4790 3.03 0.09 
HD 115202       1.07 0.04  5.18 0.07 3.040 0.004 mean    134.95 11.86 4830 3.20 0.10 
HD 121056       1.20 0.05  5.59 0.09 3.023 0.005 mean    130.50 11.21 4790 3.21 0.08 
HD 121156       1.35 0.05  6.54 0.11 2.937 0.005 mean    108.50  9.39 4670 3.07 0.15 
HD 17311                                                              5020 3.47 0.07 
HD 19180                                                              4860 3.27 0.09 
HD 205478       1.45 0.15  5.71 0.20 3.087 0.014 mean    149.75 11.94 4880 3.29 0.12 
HD 20924                                                              4680 3.00 0.14 
HD 213066                                                             5830 3.85 0.08 
HD 21340                                                              4970 3.16 0.08 
HD 219553                                                             4870 3.25 0.12 
HD 233860                                                             4750 2.75 0.06 
HD 24148                                                              4970 3.22 0.09 
HD 25069        1.34 0.06  4.81 0.08 3.199 0.007 mean    193.50 14.79 4900 3.33 0.12 
HD 30128                                                              4990 3.11 0.09 
HD 45433                                                              4390 2.25 0.19 
HD 58540        1.08 0.05  5.88 0.10 2.930 0.005 mean    106.17  9.82 4720 3.08 0.10 
HD 6037         1.92 0.12 10.46 0.27 2.681 0.006 mean     60.50  5.53 4610 2.93 0.18 
HD 64152                                                              5070 3.14 0.07 
HD 72292                                                              4490 2.39 0.19 
HD 94386        1.46 0.08  8.59 0.19 2.734 0.006 echelle  68.50  6.48 4590 2.91 0.19 
HD 98579        1.39 0.10  8.89 0.24 2.682 0.008 mean     60.50  6.00 4630 2.78 0.14 
HIP 117756                                                            4620 2.51 0.10 
HIP 39079                            2.097 0.019 mean     16.00       4470 2.20 0.12 
Tyc0683-01190-1                                                       4710 2.53 0.09 

